Upper Bounds on the Runtime of the Univariate Marginal Distribution Algorithm on OneMax

A runtime analysis of the Univariate Marginal Distribution Algorithm (UMDA) is presented on the OneMax function for wide ranges of its parameters $\mu$ and $\lambda$. If $\mu\ge c\log n$ for some constant $c>0$ and $\lambda=(1+\Theta(1))\mu$, a general bound $O(\mu n)$ on the expected runtime is obtained. This bound crucially assumes that all marginal probabilities of the algorithm are confined to the interval $[1/n,1-1/n]$. If $\mu\ge c' \sqrt{n}\log n$ for a constant $c'>0$ and $\lambda=(1+\Theta(1))\mu$, the behavior of the algorithm changes and the bound on the expected runtime becomes $O(\mu\sqrt{n})$, which typically even holds if the borders on the marginal probabilities are omitted. The results supplement the recently derived lower bound $\Omega(\mu\sqrt{n}+n\log n)$ by Krejca and Witt (FOGA 2017) and turn out as tight for the two very different values $\mu=c\log n$ and $\mu=c'\sqrt{n}\log n$. They also improve the previously best known upper bound $O(n\log n\log\log n)$ by Dang and Lehre (GECCO 2015).

==> umda2000-3000.txt <==
12;87473.5;430422.8687
14;42197.38;351342.4547
16;37604.07;305178.1977
18;36746.55;269178.278
20;36303.28;240507.2997
22;36465.56;216637.437
24;36618.9;196038.748
26;36902.71;178666.3107
28;37276.61;162938.782
30;37196.5;149553.573
32;37569.27;137576.1207
34;37546.73;126527.2377
36;37729.88;116833.6223
38;37824.69;108059.3873
40;37802.15;100167.9407
42;38118.75;92956.21467
44;38142.78;86314.368
46;38166.81;80334.653
48;38266.56;74818.824
50;38469.65;69709.23067
52;38412.47;65156.386
54;38248.09;60777.909
56;38260.19;56830.301
58;38374.73;53272.136
60;38334.08;49687.711
62;38215.37;46609.04967
64;38316.61;43615.24767
66;38220.14;40912.82767
68;38312.29;38408.007
70;38427.08;36008.403
72;38295.86;33851.46767
74;38412.51;31705.02233
76;38257.23;29868.10967
78;38227.88;28042.27267
80;38304.24;26372.34
82;38127.59;24774.904
84;38077;23329.85333
86;38043.59;21944.47767
88;37789.46;20620.55667
90;37855.68;19462.03667
92;37869.13;18323.362
94;37702.21;17227.25667
96;37822.4;16276.36333
98;37445.9;15309.426
100;37533.1;14437.72
102;37652.01;13662.76
104;37484.48;12834.683
106;37464.82;12125.814
108;37473.95;11465.97367
110;37387.13;10817.44433
112;37175.82;10217.54933
114;37316.04;9609.370667
116;37090.19;9078.053667
118;36889.2;8572.981333
120;36906.32;8120.399333
122;36662.71;7646.124667
124;36822.05;7258.475333
126;36654.62;6835.781333
128;36749.35;6495.396
130;36587.11;6113.068333
132;36521.32;5783.029
134;36271.7;5459.339333
136;36334.26;5173.888667
138;36300.81;4901.012333
140;36106.93;4639.785
142;36079.98;4376.370333
144;35948.98;4127.096667
146;36011.87;3921.740667
148;35987.98;3709.729667
150;35727;3522.933
152;35852.04;3339.824667
154;35638.78;3153.992333
156;35692.8;2981.686667
158;35596.98;2828.374
160;35449.6;2684.470667
162;35353.48;2528.782667
164;35301.71;2400.655667
166;35111.32;2265.455667
168;35194.94;2162.282333
170;34893.63;2040.765667
172;35057.73;1939.298667
174;34883.46;1828.497667
176;35011.09;1747.552667
178;34908.11;1658.145333
180;34722.72;1565.314667
182;34670.03;1485.044
184;34511.9;1407.505667
186;34487.13;1337.790667
188;34553.84;1269.309
190;34379.93;1197.295667
192;34299.97;1146.041333
194;34342.59;1083.22
196;34226.17;1032.837667
198;34063.79;962.77
200;33988.4;918.0643333
202;34047.3;880.7863333
204;33912.28;838.4176667
206;33923.12;793.4546667
208;33813.73;745.523
210;33808.25;716.9003333
212;33644.68;673.693
214;33648.43;647.831
216;33875.78;609.8633333
218;33561.46;582.6596667
220;33345.25;540.9223333
222;33269.96;516.1386667
224;33395.56;497.152
226;33345.32;473.405
228;33208.43;443.131
230;33302.85;427.7596667
232;33193.79;401.6913333
234;32993.61;380.2746667
236;33007.98;363.9776667
238;32919.29;345.649
240;32848.56;329.2173333
242;32785.76;310.212
244;32931.7;295.69
246;32678.72;283.374
248;32776.18;265.614
250;32785.5;255.889
252;32547.14;237.9653333
254;32516.91;230.3473333
256;32560.13;219.6433333
258;32409.1;206.653
260;32341.66;193.753
262;32540.84;190.6986667
264;32389.98;177.5703333
266;32445.79;167.829
268;32342.6;161.6733333
270;32380.2;152.593
272;32248.68;143.4643333
274;32365.15;138.5406667
276;32182.06;130.9583333
278;32298.04;126.0493333
280;32154.83;119.7293333
282;32264.65;114.8873333
284;32220.46;106.12
286;32232.58;103.9176667
288;32130.91;94.49766667
290;32258.73;92.97933333
292;32304.93;89.96966667
294;32231.51;83.84833333
296;32227.59;79.34066667
298;32191.45;74.78266667
300;32202.3;71.14833333
302;32336.65;67.95533333
304;32366.78;65.842
306;32383.16;61.81333333
308;32474.19;59.79533333
310;32456.17;56.848
312;32410.98;52.92166667
314;32541.29;51.07233333
316;32467.63;48.841
318;32647.15;46.66166667
320;32648.85;43.54266667
322;32752.87;41.91866667
324;32791.93;39.96966667
326;32821.79;38.155
328;32985.98;37.215
330;32952.7;33.35366667
332;32979.33;31.51633333
334;33155.51;30.99533333
336;33125.12;28.78666667
338;33234.64;27.29966667
340;33375.65;26.573
342;33453.53;24.92
344;33525.78;24.74866667
346;33641.12;23.116
348;33659.72;21.36533333
350;33824.58;20.948


==> umda5000-3000.txt <==
14;174290.36;7206815209;2402271.736
16;113515.29;6318390891;2106130.297
18;105157.25;5666233982;1888744.661
20;103346.43;5136800568;1712266.856
22;103342.65;4693424488;1564474.829
24;104065.78;4320115868;1440038.623
26;104925.08;3989506464;1329835.488
28;105547.89;3703460841;1234486.947
30;106259.32;3450064696;1150021.565
32;106661.77;3223073518;1074357.839
34;107045.6;3020081043;1006693.681
36;107807;2834429283;944809.761
38;108064.73;2665207611;888402.537
40;108485.8;2513450366;837816.7887
42;109282.85;2370760465;790253.4883
44;109188.85;2239936647;746645.549
46;109890.64;2121858762;707286.254
48;110472.59;2008835603;669611.8677
50;110603.4;1903897889;634632.6297
52;110989.04;1808780319;602926.773
54;110916.59;1716673772;572224.5907
56;111523.85;1632673251;544224.417
58;111685.57;1554102473;518034.1577
60;111723.4;1480225963;493408.6543
62;112181.73;1409227339;469742.4463
64;112498.3;1342488155;447496.0517
66;112567.03;1280789085;426929.695
68;112438.09;1223061568;407687.1893
70;112508.57;1167013528;389004.5093
72;112993.22;1115554954;371851.6513
74;113040.43;1065474423;355158.141
76;113182.27;1019380591;339793.5303
78;113225.79;975293307;325097.769
80;113156.4;933030273;311010.091
82;113102.63;891394378;297131.4593
84;113213.02;853295402;284431.8007
86;113317.24;817518709;272506.2363
88;113576.61;783962402;261320.8007
90;113586;750529074;250176.358
92;113082.54;718435057;239478.3523
94;113507.48;689259205;229753.0683
96;113273.66;660755114;220251.7047
98;113346.15;634164028;211388.0093
100;113143.73;608776109;202925.3697
102;113001.99;582987703;194329.2343
104;113015.62;561115477;187038.4923
106;112940.46;536760105;178920.035
108;112972.86;515673996;171891.332
110;113087.74;495443659;165147.8863
112;113294.27;475703344;158567.7813
114;112844.91;457118738;152372.9127
116;113038.37;438895520;146298.5067
118;112429.3;421727760;140575.92
120;112755.64;405260153;135086.7177
122;112368.83;389325973;129775.3243
124;112269.06;374732524;124910.8413
126;112348.11;360107483;120035.8277
128;112413.35;346738857;115579.619
130;112408.83;333414626;111138.2087
132;112037.42;320463404;106821.1347
134;112024.8;308034304;102678.1013
136;111518.19;296421222;98807.074
138;112119.94;285118194;95039.398
140;111309.52;273560510;91186.83667
142;111481.03;264406243;88135.41433
144;110998.32;254347264;84782.42133
146;110823.93;244165173;81388.391
148;111216.28;235311942;78437.314
150;110498.15;226051140;75350.38
152;110656.81;217730418;72576.806
154;110309.12;209755767;69918.589
156;110124.82;202243987;67414.66233
158;110094.82;194879185;64959.72833
160;110492.48;187969237;62656.41233
162;109886.49;180836010;60278.67
164;109668.22;173906804;57968.93467
166;109804.46;167840055;55946.685
168;109424.78;161475382;53825.12733
170;109121.41;155530482;51843.494
172;109198.84;150213036;50071.012
174;108837.17;144328563;48109.521
176;108839.46;139165986;46388.662
178;108767.97;134392459;44797.48633
180;108223.38;129536258;43178.75267
182;108524.48;124898328;41632.776
184;108252.78;120167915;40055.97167
186;107758.73;115965922;38655.30733
188;107511.81;111890666;37296.88867
190;107726.01;108121019;36040.33967
192;106876.16;103778432;34592.81067
194;107290.73;100514884;33504.96133
196;107182.53;96616999;32205.66633
198;106618.12;93291518;31097.17267
200;106764.93;90078151;30026.05033
202;106663.88;86885560;28961.85333
204;106181.8;83840633;27946.87767
206;106188.81;80928014;26976.00467
208;106186.08;78073111;26024.37033
210;106262.66;75378529;25126.17633
212;105566.6;72676037;24225.34567
214;105575.12;70044620;23348.20667
216;105627.89;67660170;22553.39
218;105225.69;65314192;21771.39733
220;105070.83;63011930;21003.97667
222;104497.77;60798410;20266.13667
224;104758.75;58662591;19554.197
226;104378.18;56702605;18900.86833
228;104042.02;54927204;18309.068
230;104247.88;52838291;17612.76367
232;103626.9;51061354;17020.45133
234;103853.96;49420818;16473.606
236;103079.06;47594134;15864.71133
238;103797.59;46007569;15335.85633
240;103512.8;44489669;14829.88967
242;103045.86;42793773;14264.591
244;103096.26;41509202;13836.40067
246;102847.6;39849088;13283.02933
248;102941.58;38557655;12852.55167
250;102351.67;37303151;12434.38367
252;102144.25;35908925;11969.64167
254;101830.63;34770065;11590.02167
256;101877.85;33724613;11241.53767
258;101674.1;32541748;10847.24933
260;102452.74;31384160;10461.38667
262;101623.51;30461453;10153.81767
264;101219.01;29277467;9759.155667
266;101023.34;28266590;9422.196667
268;101510.54;27458163;9152.721
270;100822.68;26356657;8785.552333
272;100998.13;25497087;8499.029
274;100614.35;24697363;8232.454333
276;100099.04;23860777;7953.592333
278;100400.26;23071550;7690.516667
280;100015.72;22304715;7434.905
282;100099.94;21599995;7199.998333
284;100069.67;20840537;6946.845667
286;99802.08;20130480;6710.16
288;99571.58;19408911;6469.637
290;99065.64;18880763;6293.587667
292;99502.8;18259664;6086.554667
294;98870.83;17592620;5864.206667
296;98682.06;17071555;5690.518333
298;99225.95;16513059;5504.353
300;98600.7;15853070;5284.356667
302;98894.23;15401121;5133.707
304;98381.7;14876072;4958.690667
306;98409.4;14416759;4805.586333
308;98042.66;13918192;4639.397333
310;97925.28;13412821;4470.940333
312;97624.49;12956986;4318.995333
314;97988.31;12606167;4202.055667
316;97569.53;12182926;4060.975333
318;97637.24;11783072;3927.690667
320;97455.36;11344045;3781.348333
322;97710.15;11032500;3677.5
324;97269.98;10603757;3534.585667
326;96845.8;10290925;3430.308333
328;97118.61;9993221;3331.073667
330;96465.71;9650324;3216.774667
332;96486.39;9318994;3106.331333
334;96962.54;9072496;3024.165333
336;96269.04;8688012;2896.004
338;96628.79;8537928;2845.976
340;96317.13;8215076;2738.358667
342;96396.46;7977012;2659.004
344;96048.7;7686055;2562.018333
346;95581.69;7404123;2468.041
348;95987.22;7232918;2410.972667
350;95639.72;6970702;2323.567333
352;95303.3;6751029;2250.343
354;95498.58;6532664;2177.554667
356;95408.24;6279058;2093.019333
358;94893.15;6080350;2026.783333
360;94950;5908642;1969.547333
362;94769.07;5699106;1899.702
364;95244.73;5538746;1846.248667
366;95110.83;5373929;1791.309667
368;94589.49;5169220;1723.073333
370;94522.17;5039541;1679.847
372;94171.43;4832620;1610.873333
374;94580.49;4702795;1567.598333
376;93880.81;4514101;1504.700333
378;94502.02;4401206;1467.068667
380;94406.57;4288840;1429.613333
382;94075.78;4140252;1380.084
384;94067.33;4016816;1338.938667
386;93944.42;3871511;1290.503667
388;93434.54;3732193;1244.064333
390;93004.08;3584618;1194.872667
392;93867.27;3526025;1175.341667
394;93169.57;3384156;1128.052
396;93143.69;3287870;1095.956667
398;93526.55;3212023;1070.674333
400;92661.6;3037475;1012.491667
402;93299.51;3002018;1000.672667
404;92799.34;2910404;970.1346667
406;92630.79;2798689;932.8963333
408;92674.34;2736239;912.0796667
410;92501.47;2668431;889.477
412;92507.6;2554833;851.611
414;92572.19;2467645;822.5483333
416;92133.6;2392994;797.6646667
418;92286.32;2324631;774.877
420;91827.4;2246124;748.708
422;92322.21;2195920;731.9733333
424;92192.72;2101869;700.623
426;91990.87;2022314;674.1046667
428;91627.38;1962127;654.0423333
430;91969.55;1931472;643.824
432;91357.92;1853963;617.9876667
434;91474.9;1804531;601.5103333
436;91464.23;1723431;574.477
438;91184.88;1699233;566.411
440;91199.09;1627452;542.484
442;90826.73;1574959;524.9863333
444;91247.48;1537747;512.5823333
446;91244.61;1503305;501.1016667
448;90778.99;1432248;477.416
450;90498.3;1369677;456.559
452;90827.14;1351359;450.453
454;91175.61;1321268;440.4226667
456;90366.13;1254330;418.11
458;90388.13;1216397;405.4656667
460;90571.39;1188018;396.006
462;90500.56;1152502;384.1673333
464;90768.61;1128327;376.109
466;90598.48;1084294;361.4313333
468;90353.33;1042208;347.4026667
470;90451.03;1007509;335.8363333
472;90139.26;979196;326.3986667
474;90081.96;937379;312.4596667
476;89761.54;916026;305.342
478;90107.3;894304;298.1013333
480;89905.28;860200;286.7333333
482;90281.81;861899;287.2996667
484;89813.3;816587;272.1956667
486;89967.35;794848;264.9493333
488;89623.8;754750;251.5833333
490;89534.43;732846;244.282
492;89511.53;714653;238.2176667
494;89455.33;688691;229.5636667
496;89449.8;677047;225.6823333
498;89512.35;647123;215.7076667
500;89555.33;638736;212.912
502;88942.69;599475;199.825
504;89258.57;592005;197.335
506;89519.5;580503;193.501
508;89909.9;574321;191.4403333
510;89449.58;530984;176.9946667
512;89573.89;527832;175.944
514;89835.38;517245;172.415
516;89704.36;494117;164.7056667
518;89486.92;479363;159.7876667
520;89392.68;464133;154.711
522;89525.78;454844;151.6146667
524;89552.82;440984;146.9946667
526;89637.76;422589;140.863
528;89528.74;410428;136.8093333
530;89715.22;397041;132.347
532;89599.79;391904;130.6346667
534;89818.62;373481;124.4936667
536;89513.61;356399;118.7996667
538;89568.57;348063;116.021
540;89427.24;329330;109.7766667
542;89720.33;322291;107.4303333
544;90007.7;321383;107.1276667
546;89953.86;305784;101.928
548;89909.45;295965;98.655
550;89790.62;285806;95.26866667
552;90143.44;282681;94.227
554;90002.84;272666;90.88866667
556;90220.45;265737;88.579
558;90476.35;263444;87.81466667
560;90163.73;250632;83.544
562;90506.35;243151;81.05033333
564;90893.11;239513;79.83766667
566;90676.78;228807;76.269
568;90897.8;220758;73.586
570;90323.34;207748;69.24933333
572;90744.56;209354;69.78466667
574;90885.82;203073;67.691
576;90932.16;187923;62.641
578;90983.37;184964;61.65466667
580;90978.99;177643;59.21433333
582;91597.68;181892;60.63066667
584;91681.77;177020;59.00666667
586;91618.56;166274;55.42466667
588;91481.82;154288;51.42933333
590;91963.5;159145;53.04833333
592;92241.1;155636;51.87866667
594;91950.41;140607;46.869
596;92252.46;142961;47.65366667
598;92589.93;144849;48.283
600;92403;132628;44.20933333
602;92933.15;134803;44.93433333
604;92896.81;124879;41.62633333
606;92897.38;121553;40.51766667
608;92991.98;116407;38.80233333
610;93139.68;112775;37.59166667
612;93602.54;114109;38.03633333
614;93477.2;103860;34.62
616;93660.13;105904;35.30133333
618;93970.4;102877;34.29233333
620;94188.75;102971;34.32366667
622;94227.82;93743;31.24766667
624;94576.77;94018;31.33933333
626;94598.2;88435;29.47833333
628;94786.97;90651;30.217
630;94806.18;85201;28.40033333
632;94976.33;80155;26.71833333
634;95283.65;78499;26.16633333
636;95367.56;76107;25.369
638;95492.44;69936;23.312
640;96048.64;72893;24.29766667
642;95952.68;66962;22.32066667
644;96357.86;68877;22.959
646;96609.08;70505;23.50166667
648;96591.1;62970;20.99
650;96785.43;61071;20.357
652;97204.29;63074;21.02466667
654;97234.76;58782;19.594
656;97397.19;55790;18.59666667
658;97687.78;55850;18.61666667
660;97825.42;53333;17.77766667
662;97981.3;51622;17.20733333
664;98272;50398;16.79933333
666;98644.37;49774;16.59133333
668;98687.2;47744;15.91466667
670;99062.85;49347;16.449
672;99217.22;47676;15.892
674;99269.42;42434;14.14466667
676;99742.45;47482;15.82733333
678;99814.03;42533;14.17766667
680;99827.85;38146;12.71533333
682;100358.12;40381;13.46033333
684;100427.62;36359;12.11966667

